Computing quantum dynamics in the semiclassical regime

The semiclassically scaled time-dependent multi-particle Schr\"odinger equation describes, inter alia, quantum dynamics of nuclei in a molecule. It poses the combined computational challenges of high oscillations and high dimensions. This paper reviews and studies numerical approaches that are robust to the small semiclassical parameter. We present and analyse variationally evolving Gaussian wave packets, Hagedorn's semiclassical wave packets, continuous superpositions of both thawed and frozen Gaussians, and Wigner function approaches to the direct computation of expectation values of observables. Making good use of classical mechanics is essential for all these approaches. The arising aspects of time integration and high-dimensional quadrature are also discussed.

==> Corrections_Mar20.txt <==
page 4, row -4: add "the reduced" to Planck' constant

page 5, in the middle: add the sentence "The inner products are conjugate
linear in the first argument"

page 8, in the middle: change the old sentence "in x \in\C^{3N} in a neighbourhood 
of any nuclear configuration x\in\R^{3N} satisfying x_m \neq x_n if m \neq n" to the 
new one "x = (x_1,\ldots, x_N) \in\C^{3N} in a neighbourhood of any nuclear 
configuration x\in\R^{3N} satisfying x_k \neq x_\ell if k\neq\ell."

page 11, formula (2.5): please add + V_NN before + E

page 13, at the end of the first paragraph: add the sentence "As before, the $L^2$ inner product is conjugate
linear in the first argument." 

page 15, the first paragraph after formula (3.5): please the suppress 
"(Here we consider x = (x_1,\ldots,x_N) with x_k\in\R^3.)"

page 18, fifth line of the proof of Theorem 3.5: replace "P_u^\perp Hu" by "P_{u(s)}^\perp Hu(s)" 

page 24, seventh line of the proof of Theorem 3.11: replace the fraction "\frac{\I}{2\eps}" by the 
correct term "\frac{\I\eps}{2}"

page 25, first centred formula: replace the two entries "I_d" in the matrix by "\Id_d"

page 25, formula (3.10): replace "I_d" by "\Id_d"

page 25, the first sentence after formula (3.10): replace "left" by "right"

page 28, line -4 from the bottom: continue after Lemma 3.7 with "while the relation Im C = (QQ^*)^{-1} 
follows from Lemma 3.16."

page 30, at the end of the seond paragraph, after "symmetries": add the sentences "The relationship 
between the Ehrenfest time and the classical Lyapunov exponent was studied in a more general 
setting by \cn{ComR97}, using different arguments from those given here; see e.g. \cn{BamGP99} 
and \cn{HagJ00} for further developments."

page 34, line 4, after H_{n-1}(y): add "H_0(y) = 1"

page 37, last line: replace "Q^{-1}x" by "Q^{-1}(x-q)"

page 39, line -11 from the bottom: replace "$$
\dot b(t) =  G(t) b(t) \quad\text{with }\ G(t)=(g_{\ell k}(t)) , \ \ 
g_{\ell k}(t) = \frac 1{\I \eps} \eps^{-\alpha |\ell-k_0|} f_{\ell k}(t) \eps^{\alpha|k-k_0|}.
$$
We choose $\alpha$ maximal such that $g_{\ell k}(t)=O(1)$ for all $\ell,k$.
By Lemma~\ref{V:lem:F-bound}, $f_{\ell k}(t) = O(\eps^{\max(|k-\ell|,3)/2})$," by 
"$$
\dot b(t) =  F(t) b(t) \quad\text{with }\ F(t)=(f_{\ell k}(t)) , \ \ 
f_{\ell k}(t) = \frac 1{\I \eps} \eps^{-\alpha |\ell-k_0|} g_{\ell k}(t) \eps^{\alpha|k-k_0|}.
$$
We choose $\alpha$ maximal such that $f_{\ell k}(t)=O(1)$ for all $\ell,k$.
By Lemma~\ref{V:lem:F-bound}, $g_{\ell k}(t) = O(\eps^{\max(|k-\ell|,3)/2})$,"

page 42, second line of the second paragraph of the notes: add "\xi\in\R^d" after the 
Fourier integral

page 51, line 3 of the proof of Proposition 5.4: after "respectively" add the sentence 
"Note that both inner products are conjugate linear in the first argument."

page 52, line -8 of the proof: replace the centered formula afer we observe that by 
"\[
(x-q)^m g_z(x) \ =\  \eps^{|m|/2} \left(x^m g\right)_z\!(x)
\]"

page 53, line -5 of the proof: add afer "We have" the phrase "by Fourier inversion, that"

page 54, sixth line of the proof: continue after the centred formula with "since \partial_q q(0,z) = \Id_d"

page 55, in the middle of the proof, after the centred formula with the Jacobian D\Phi^t: 
add after "the matrix" the phrase "F = F(t,z) defined by" 

page 56, third line of the proof: replace "m=e_j" by "m=\langle j\rangle"

page 60, lower third, after "We thus obtain": add "a(t,z)" after 
"\tr\left(\partial_t M(t,z)^T\ M(t,z)^{-T}\right)"

page 62, first line of the proof: replace "\Phi" by "\Psi"

page 62, last two lines: replace "\begin{align*}
\langle \Phi,\calB\psi\rangle 
&= (2\pi\eps)^{-d/2} \int_{\Rb^{3d}} 
\overline{\Phi(z) g_z(x)} \psi(x) \D(x,z)\\
&= \Big\langle (2\pi\eps)^{-d/2}\int_{\Rb^{2d}} \Phi(z) \,g_z \D z\mid \psi\Big\rangle,
\end{align*}" by 
"\begin{align*}
\langle \Psi,\calB\psi\rangle 
&= (2\pi\eps)^{-d/2} \int_{\Rb^{3d}} 
\overline{\Psi(z) g_z(x)} \psi(x) \D(x,z)\\
&= \Big\langle (2\pi\eps)^{-d/2}\int_{\Rb^{2d}} \Psi(z) \,g_z \D z\mid \psi\Big\rangle,
\end{align*}"

page 64, the first two lines in the first centred formula of the proof: replace them by
"(\calI_{\calB}\Psi)(X) &= (2\pi\eps)^{-d/2}\ \calB\calI \int_{\Rb^{2d}} \Psi(Y) g_Y(\cdot) \D Y\\
&= (2\pi\eps)^{-3d/2}\ \calB \int_{\Rb^{4d}}\Psi(Y) \,\langle g_z\,|\, g_Y\rangle\, a(z)\, 
g[C(z)]_{\Phi(z)}(\cdot) \D(Y,z)\\"

page 66, line -5 from the bottom: replace "=" after I_*(X,z) with ":="

page 72, the third line of the first centred formula of the proof: replace twice "-q_2" by "+q_2"

page 77, the fourth line of the proof of Lemma 5.20: add a full stop point after the centred formula

page 83, line -4 from the bottom: replace "e_j" by "\langle j\rangle"

page 84, line 5 from the top: add a subscript "j" to "\calI"

page 84, in the middle: add a full stop point after the centred formula for "\calI_2(t)"

page 84, the lower third: in the centred formula after "this implies" add a a subscript "j" to "\calI"

page 84, the last centred formula: add a subscript "j" to "\calI"

page 85, in the middle: replace "(|m|)" by "|m|" in the estimate for \|\calI_{|m|}(t)\psi\|

page 85, line -4 of the proof: add a subscript "j" to "\calI"

page 87, line - 6 from the bottom: after "leading term" insert the sentence "The first correction 
term of this expansion was numerically explored in \cite{HocK06}."

page 89, in the middle, after the centred formula defining "\calF_\eps": replace "scaled" by  
"semiclassically scaled, unitary"

page 91, in the middle: in the definition of the matrix J, replace "I_d" by "\Id_d"

page 91, at the bottom, before Proposition 6.2: add after "pseudo-differential operators" 
the half-sentence ", see for example \cite[Theorem~2.8.1]{Mar02}."

page 92, in the middle: in the centred formula relating \Delta_y and \Delta_x add 
"\e^{\I p\cdot(x-y)/\eps}" at the end, after the vector "p"

page 96, line 4 from the top: replace the factor "(2\pi\eps)^{-d}" by "(\pi\eps)^{-d}"

page 105, second line of Lemma 6.16: replace "I_d" by "\Id_d"

page 116, formula (7.3): replace "I_d" by "\Id_d" in the definition of the matrix J

page 117, formula (7.6): in the second line, replace "-\tau" by "+\tau" 

page 117, formula (7.7): in the second line, replace "-\tau" by "+\tau"

page 125, last line: replace "Y=F^{-1}DF^{-1}" by "Y=F^{-1}DF"

page 133, formula (7.29): in the first and second line replace "-\tau" by "+\tau"

page 134, last line: replace "\mu(Q)" by "\eps^{-d/4}\det(Q)^{-1/2}"

page 137, Theorem 7.8: Replace the text before the list by "We consider the time discretisation 
of order $r$ with stepsize $\tau$ given in \eqref{t:hag-qp-err} for the classical equations and 
\eqref{t:c-mpr} for the coefficients. If the potential $V$ is smooth with polynomially bounded 
derivatives, then the following error bounds hold true:"

page 139, third centred formula: there are incorrect line breaks, this formula should read
"
\begin{align*}
 &\exp\Bigl( -(t_{2(n+1)}-t)\,\frac\I\eps\, G(t_{2n+1}) \Bigr) = \bch \Id + O(\eps^{1/2}\dt),
 \\
 &\frac1\eps \bigl( G(t) - G(t_{2n+1}) \bigr) = \eps^{1/2}  \bigl( \widetilde G(t) - \widetilde G(t_{2n+1}) \bigr)=O(\eps^{1/2}\dt),
\end{align*}
"

p. 146, last three lines: after "deterministic quadrature points." insert the sentence 
"For any $x\in\Rb^d$, we denote by $(-\infty,x] \, := \{ y \in \Rb^d\mid y \le x \}$ the rectangular interval
with componentwise inequality, and by $\chi_{(-\infty,x]}$ the associated characteristic function. 
Let $x_1,\ldots,x_N\in\Rb^{d}$ and let
$$
D_N(x_1,\ldots,x_N;x) = \frac{1}{N} \sum_{n=1}^N \chi_{(-\infty, x]}(x_n) -\mu((-\infty, x]),\qquad x\in\Rb^{d},
$$
denote the discrepancy function of the probability measure $\mu$ that quantifies the deviation of the 
empirical distribution for the interval $(-\infty,x]$." Then continue with "This function can also be viewed..."

p.149, first centred formula after the end of the proof: 
replace "\e^{-\I p\cdot x}" by "\e^{-\I \xi\cdot x}"

p. 151, three lines above formula (9.1): replace "m=2" by "two"

p. 152, 4th line from the top: replace "$V={\rm diag}(E_1,E_2)$" by "$V=V_{NN}\Id_2 + {\rm diag}(E_1,E_2)$"

p. 152, 7th line from the top: replace "$B^k_j$, which are just defined as the $B_j$ in (2.5)
with the eigenfunction $\Phi_k(x,\cdot)$ instead of \Phi(x,\cdot)." by the centred formula
\[
B_1^{k} = \Im\langle \nabla_x\Phi_k\mid \Phi_k\rangle_{L^2_y} \cdot\hat p\quad \text{and}\quad 
B_2^k = \tfrac12 \|\nabla_x\Phi_k\|^2_{L^2_y}.
\]

p. 157, 4th line of §7.3: after authorative reference add the sentence "\cn{CarF11} studied the propagation of 
wave packets for the nonlinear Schr\"odinger equation in the semi-classical regime up to the Ehrenfest time."




